Fractionalization in Fractional Correlated Insulating States at $n\pm 1/3$ filled twisted bilayer graphene

Fractionalization without time-reversal symmetry breaking is a long-sought-after goal in the study of correlated phenomena. The earlier proposal of correlated insulating states at $n \pm 1/3$ filling in twisted bilayer graphene and recent experimental observations of insulating states at those fillings strongly suggest that moir\'e graphene systems provide a new platform to realize time-reversal symmetric fractionalized states. However, the nature of fractional excitations and the effect of quantum fluctuation on the fractional correlated insulating states are unknown. We show that excitations of the fractional correlated insulator phases in the strong coupling limit carry fractional charges and exhibit fractonic restricted mobility. Upon introduction of quantum fluctuations, the resonance of ``lemniscate" structured operators drives the system into ``quantum lemniscate liquid (QLL)" or ``quantum lemniscate solid (QLS)". We find an emergent $U(1)\times U(1)$ 1-form symmetry unifies distinct motions of the fractionally charged excitations in the strong coupling limit and in the QLL phase while providing a new mechanism for fractional excitations in two-dimension. We predict emergent Luttinger liquid behavior upon dilute doping in the strong coupling limit due to restricted mobility and discuss implications at a general $n \pm 1/3$ filling.

==> feedback.txt <==
[ ] Jeanie
[ ] Liang
[ ] Misha
[ ] Pablo
[x] Yacoby
    * Comments:
        1) confused AB/BA with valley dof
        2) explain filling, 1/6 vs 1/3
   

[x] Shahal Ilani
[x] Leo Radzihopski
[ ] Balents
[ ] Erez Berg
[x] Hemele
    * Comments:
        1) subsystem symmetry can be fractionalized in 2d
        2) there is an emergent subsystem symmetry and it can explain the restricted mobility of solitons in brick wall

[x] Nandkishore
    * Comments:
        1)

    * Action items:
    [ ] 
    [ ]
    
[ ] Fiona
[x] Vafek


subject:1/3 filled TBG manuscript

Dear XXX

We (our Bethe PD Dan Mao, my student Kevin Zhang and I) are attaching the manuscript describing fractionalization in n+-1/3 insulating states. 

The brick-wall state with deconfined 1/3 quasiparticle and 2/3 quasiparticle that can only move in one-dimension would be of particular interest as the quasiparticle behaves like "lineon". We believe this state will be particularly favorable for n=+-3, as the state requires spin-valley ferromagnetism. 

We will very much appreciate any comments/suggestions. 


best,
Eun-Ah 



To-do list
[X] remove nematic. brick wall, low symmetry: no mirror, no c3, no translation...
[X] move footnote about filling to main text
[X] AB/BA has nothing to do with valley
[X] strengthen the fracton statement (Rahul's message)
[X] acknowledge rahul and mike
[] more experimental probes (Rahul's )
[X] collect the references
